Identification of Model Uncertainty via Optimal Design of Experiments Applied to a Mechanical Press

In engineering applications almost all processes are described with the help of models. Especially forming machines heavily rely on mathematical models for control and condition monitoring. Inaccuracies during the modeling, manufacturing and assembly of these machines induce model uncertainty which impairs the controller's performance. In this paper we propose an approach to identify model uncertainty using parameter identification, optimal design of experiments and hypothesis testing. The experimental setup is characterized by optimal sensor positions such that specific model parameters can be determined with minimal variance. This allows for the computation of confidence regions in which the real parameters or the parameter estimates from different test sets have to lie. We claim that inconsistencies in the estimated parameter values, considering their approximated confidence ellipsoids as well, cannot be explained by data uncertainty but are indicators of model uncertainty. The proposed method is demonstrated using a component of the 3D Servo Press, a multi-technology forming machine that combines spindles with eccentric servo drives.

==> Gesamtmodell_3DSP.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Gesamtmodell_3DSP.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{595.27559055bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.41428571)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Gesamtmodell_3DSP.pdf}}%
    \put(0.20647366,1.04293563){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$F$}}}%
    \put(0.27710914,0.77248431){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D$}}}%
    \put(1.06318137,1.00348152){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.44834012,1.00348152){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$H$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Gesamtmodell_3DSP.pdf}}%
    \put(0.18941628,0.88062883){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.11137175,0.99716482){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(0.01089143,0.81166975){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\varphi_\text{ecc}, M_\text{ecc}$}}}%
    \put(0.19409339,0.44154639){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{R}}}%
    \put(0.61156388,1.07818993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_\text{SU}$}}}%
    \put(0.58757515,0.87967236){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_\text{SL}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Gesamtmodell_3DSP.pdf}}%
    \put(0.27452118,0.39467008){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$F_\text{P}$}}}%
    \put(0.47214869,1.07393469){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$F_\text{SU}$}}}%
    \put(0.46914326,0.83643964){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$F_\text{SL}$}}}%
    \put(0.28927597,1.0425312){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B_0$}}}%
    \put(0.37851973,1.0844262){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_7$}}}%
    \put(0.38113384,0.93901288){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_5$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Gesamtmodell_3DSP.pdf}}%
  \end{picture}%
\endgroup%


==> GetriebeKinematik.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'GetriebeKinematikVeroeffentlichung.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{303.37200351bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.83903476)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{GetriebeKinematikVeroeffentlichung.pdf}}%
    \put(0.15598793,0.39547009){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.06421175,0.53619357){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(0.06508581,0.47238732){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\varphi_\text{ecc}$}}}%
    \put(0.07803987,0.39311443){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{A0}}}%
    \put(0.00920102,0.43306301){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{A}}}%
    \put(0.28856584,0.39009651){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{B}}}%
    \put(0.30457608,0.61788561){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{B0}}}%
    \put(0.09112846,0.60088231){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{F}}}%
    \put(0.08597478,0.8092609){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{E}}}%
    \put(0.484652,0.62871458){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{H}}}%
    \put(0.62426732,0.77468241){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{E0}}}%
    \put(0.62158619,0.42720058){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{E1}}}%
    \put(0.17813748,0.4521547){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{C}}}%
    \put(0.28726124,0.17158179){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{D}}}%
    \put(0.74792522,0.43317753){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_\text{SL}$}}}%
    \put(0.8249703,0.58442314){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_\text{SU}$}}}%
    \put(0.28343006,0.00792985){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$F_\mathrm{P}$}}}%
    \put(0.59550952,0.54599427){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_5$}}}%
    \put(0.53596319,0.70349338){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_7$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{GetriebeKinematikVeroeffentlichung.pdf}}%
  \end{picture}%
\endgroup%


==> Messungen_Fx_neu.csv <==
0,-11,-4,18,-20,-12,-16
100,24.762,27.885,24.51,28.037,31.068,29
200,112,113,118,118,126,125
300,217,221.31,224,226,234.31,232
400,324,332.17,332,334.33,340,340
500,429,434,438,445.76,448,447.79
600,539.5,538,544,550,555,556
700,647,649,652,656,659.12,665
800,752,755,762,766,767.08,770
900,860,862,869.1,872,877,879
1000,970,971,976,984,985,988
1100,1080.1,1080,1086,1089,1096,1096
1200,1187.1,1190,1192,1200,1203,1203
1300,1296,1296,1301,1305,1309,1308
1400,1405,1404,1411,1413,1414,1418
1300,1388,1382,1385,1390.7,1390,1390
1200,1324.3,1325,1313.4,1320.5,1322,1317.6
1100,1244,1241,1230,1235,1233,1234
1000,1154,1152,1139.3,1143,1148.3,1147.3
900,1061,1061,1047,1053,1053,1051.3
800,965.24,965,952.57,954.58,955.39,956
700,859.23,859,847,846.63,847.42,850
600,751,749,737,739,737.37,739
500,631.26,636,620,621.27,620.52,622
400,514,510,495,497.76,495,500
300,390,390,370.47,375,375,375.99
200,264.29,264.97,239,249.5,255,252
100,135,129,113.54,122.45,122.92,126
0,4,-10,-16,-12,-8,-6


==> Modeloutput_M1_Fx_neu.csv <==
0,-10.3
100,102.63
200,207.12
300,310.61
400,413.92
500,517.37
600,621.13
700,725.31
800,829.98
900,935.21
1000,1041
1100,1147.5
1200,1254.7
1300,1362.5
1400,1471.1
1300,1362.5
1200,1254.7
1100,1147.5
1000,1041
900,935.21
800,829.98
700,725.31
600,621.13
500,517.37
400,413.92
300,310.61
200,207.12
100,102.63
0,-10.3


==> Modeloutput_M2_Fx_neu.csv <==
0,-10.3
100,-10.3
200,96.19
300,209.61
400,314.6
500,418.61
600,522.44
700,626.41
800,730.71
900,835.43
1000,940.66
1100,1046.5
1200,1152.9
1300,1259.9
1400,1367.7
1300,1476.1
1200,1367.7
1100,1259.9
1000,1152.9
900,1046.5
800,940.66
700,835.43
600,730.71
500,626.41
400,522.44
300,418.61
200,314.6
100,209.61
0,96.19


==> Modeloutput_M3_Fx_neu.csv <==
0,-10.3
100,26.662
200,118.66
300,223.28
400,331.56
500,439.81
600,547.14
700,653.66
800,759.72
900,865.64
1000,971.68
1100,1078
1200,1184.9
1300,1292.3
1400,1400.3
1300,1378
1200,1314.9
1100,1232.9
1000,1144
900,1051.4
800,954.58
700,852.21
600,743.24
500,627.35
400,505.35
300,379.22
200,251.55
100,124.27
0,-8.8448

